PEPSI: Practically Efficient Private Set Intersection in the Unbalanced Setting

Two parties with private data sets can find shared elements using a Private Set Intersection (PSI) protocol without revealing any information beyond the intersection. Circuit PSI protocols privately compute an arbitrary function of the intersection - such as its cardinality, and are often employed in an unbalanced setting where one party has more data than the other. Existing protocols are either computationally inefficient or require extensive server-client communication on the order of the larger set. We introduce Practically Efficient PSI or PEPSI, a non-interactive solution where only the client sends its encrypted data. PEPSI can process an intersection of 1024 client items with a million server items in under a second, using less than 5 MB of communication. Our work is over 4 orders of magnitude faster than an existing non-interactive circuit PSI protocol and requires only 10% of the communication. It is also up to 20 times faster than the work of Ion et al., which computes a limited set of functions and has communication costs proportional to the larger set. Our work is the first to demonstrate that non-interactive circuit PSI can be practically applied in an unbalanced setting.

==> data/best-hamming-b=16384.csv <==
EffectiveBitlength,BestHammingWeight,BestCodeLength
4,2,16515072
5,2,21233664
6,3,24772608
7,4,27525120
8,4,30277632
9,4,35782656
10,4,41287680
11,4,46792704
12,6,50135040
13,7,53477376
14,7,56819712
15,8,60162048
16,8,63504384
17,8,70189056
18,8,73531392
19,8,80216064
20,8,83558400
21,8,90243072
22,8,96927744
23,12,102236160
24,12,106168320
25,13,110100480
26,13,114032640
27,14,117964800
28,15,121896960
29,15,125829120
30,16,129761280
31,16,133693440
32,15,141557760
33,15,145489920
34,16,149422080
35,16,153354240
36,16,161218560
37,16,165150720
38,16,173015040
39,16,176947200
40,16,184811520
41,16,188743680
42,16,196608000
43,16,204472320
44,16,212336640
45,16,220200960
46,22,226099200
47,22,230621184
48,23,235143168
49,23,239665152
50,24,244187136
51,24,248709120
52,25,253231104
53,25,257753088
54,26,262275072
55,26,266797056
56,27,271319040
57,27,275841024
58,28,280363008
59,28,284884992
60,29,289406976
61,29,293928960
62,30,298450944
63,30,302972928
64,31,307494912


==> data/best-hamming-b=4096.csv <==
EffectiveBitlength,BestHammingWeight,BestCodeLength
4,1,4718592
5,1,9437184
6,3,12386304
7,4,13762560
8,4,15138816
9,4,17891328
10,4,20643840
11,4,23396352
12,6,25067520
13,7,26738688
14,7,28409856
15,8,30081024
16,8,31752192
17,8,35094528
18,8,36765696
19,8,40108032
20,8,41779200
21,8,45121536
22,8,48463872
23,8,53477376
24,8,56819712
25,8,61833216
26,8,66846720
27,8,71860224
28,8,78544896
29,8,83558400
30,8,91914240
31,8,98598912
32,8,106954752
33,8,116981760
34,8,127008768
35,8,137035776
36,16,161218560
37,16,165150720
38,16,173015040
39,16,176947200
40,16,184811520
41,16,188743680
42,16,196608000
43,16,204472320
44,16,212336640
45,16,220200960
46,22,226099200
47,22,230621184
48,23,235143168
49,23,239665152
50,24,244187136
51,24,248709120
52,25,253231104
53,25,257753088
54,26,262275072
55,26,266797056
56,27,271319040
57,27,275841024
58,28,280363008
59,28,284884992
60,29,289406976
61,29,293928960
62,30,298450944
63,30,302972928
64,31,307494912


==> data/best-hamming-b=8192.csv <==
EffectiveBitlength,BestHammingWeight,BestCodeLength
4,2,8257536
5,2,10616832
6,3,12386304
7,4,13762560
8,4,15138816
9,4,17891328
10,4,20643840
11,4,23396352
12,6,25067520
13,7,26738688
14,7,28409856
15,8,30081024
16,8,31752192
17,8,35094528
18,8,36765696
19,8,40108032
20,8,41779200
21,8,45121536
22,8,48463872
23,8,53477376
24,8,56819712
25,8,61833216
26,8,66846720
27,8,71860224
28,8,78544896
29,8,83558400
30,8,91914240
31,8,98598912
32,8,106954752
33,8,116981760
34,8,127008768
35,8,137035776
36,16,161218560
37,16,165150720
38,16,173015040
39,16,176947200
40,16,184811520
41,16,188743680
42,16,196608000
43,16,204472320
44,16,212336640
45,16,220200960
46,22,226099200
47,22,230621184
48,23,235143168
49,23,239665152
50,24,244187136
51,24,248709120
52,25,253231104
53,25,257753088
54,26,262275072
55,26,266797056
56,27,271319040
57,27,275841024
58,28,280363008
59,28,284884992
60,29,289406976
61,29,293928960
62,30,298450944
63,30,302972928
64,31,307494912


==> data/best-hamming-comp-b=4096.csv <==
EffectiveBitlength,BestHammingWeight
4,1
5,1
6,1
7,2
8,2
9,2
10,2
11,2
12,3
13,3
14,3
15,4
16,4
17,4
18,4
19,4
20,4
21,6
22,6
23,5
24,6
25,6
26,6
27,6
28,6
29,6
30,7
31,7
32,7
33,8
34,8
35,8
36,8
37,8
38,8
39,8
40,8
41,8
42,8
43,8
44,8
45,8
46,8
47,8
48,8
49,8
50,8
51,8
52,8
53,8
54,8
55,8
56,8
57,8
58,8
59,8
60,8
61,8


==> data/best-hamming-comp.csv <==
EffectiveBitlength,BestHammingWeight
8, 1
9, 1
10, 1
11, 2
12, 2
13, 2
14, 2
15, 3
16, 3
17, 3
18, 4
19, 4
20, 4
21, 4
22, 4
23, 4
24, 4
25, 4
26, 5
27, 5
28, 5
29, 6
30, 6
31, 6
32, 6
33, 7
34, 6
35, 7
36, 7
37, 8
38, 8
39, 8
40, 8
41, 8
42, 8
43, 8
44, 8
45, 8
46, 8
47, 8
48, 8
49, 8
50, 8
51, 8
52, 8
53, 8
54, 8
55, 8
56, 8
57, 8
58, 8
59, 8
60, 8
61, 8
62, 8


==> data/best-hamming.csv <==
EffectiveBitlength,BestHammingWeight,BestCodeLength
4,2,13104
5,2,16848
6,2,22464
7,4,24960
8,4,27456
9,4,32448
10,5,35152
11,6,37856
12,6,40560
13,7,43264
14,7,45968
15,8,48672
16,8,51376
17,8,56784
18,8,59488
19,8,64896
20,8,67600
21,8,73008
22,8,78416
23,8,86528
24,12,90720
25,13,94080
26,13,97440
27,14,100800
28,15,104160
29,15,107520
30,16,110880
31,16,114240
32,15,120960
33,15,124320
34,16,127680
35,16,131040
36,16,137760
37,16,141120
38,16,147840
39,16,151200
40,16,157920
41,16,161280
42,16,168000
43,16,174720
44,16,181440
45,16,188160
46,16,194880
47,16,201600
48,23,209664
49,23,213696
50,24,217728
51,24,221760
52,25,225792
53,25,229824
54,26,233856
55,26,237888
56,27,241920
57,27,245952
58,28,249984
59,28,254016
60,29,258048
61,29,262080
62,30,266112
63,30,270144


==> data/min-comm.csv <==
DomainSize,HammingWeight,CodeLength
8,4,11
9,5,12
10,5,13
11,6,14
12,6,15
13,7,16
14,7,17
15,8,18
16,8,19
17,9,20
18,9,21
19,10,22
20,10,23
21,11,24
22,11,25
23,12,26
24,12,27
25,13,28
26,13,29
27,14,30
28,15,31
29,15,32
30,16,33
31,16,34
32,17,35
33,17,36
34,18,37
35,19,38
36,19,39
37,20,40
38,18,42
39,18,43
40,19,44
41,19,45
42,20,46
43,20,47
44,21,48
45,21,49
46,22,50
47,22,51
48,23,52
49,23,53
50,24,54
51,24,55
52,25,56
53,25,57
54,26,58
55,26,59
56,27,60
57,27,61
58,28,62
59,28,63
60,29,64
61,29,65
62,30,66
63,30,67
64,31,68


==> data/min-comp.csv <==
Bitlength,HammingWeight,Runtime
12,5,1.60282
13,5,1.60744
14,5,1.61651
15,5,1.67372
16,5,1.73411
17,5,1.81302
18,5,1.83318
19,5,1.91064
20,5,1.98647
21,7,2.11859
22,6,2.18818
23,6,2.22675
24,7,2.28923
25,7,2.39363
26,8,2.59269
27,8,2.40319
28,8,2.58008
29,8,2.73771
30,9,2.69693
31,9,2.88644
32,9,2.92458
33,11,3.0923
34,10,3.12524
35,9,3.15331
36,9,2.98212
37,10,3.20933
38,11,3.30488
39,10,3.29733
40,10,3.34181
41,12,3.63243
42,11,3.64758
43,11,3.60847
44,11,3.75359
45,12,3.8696
46,12,3.83651
47,12,3.78519
48,13,3.85894
49,13,4.00118
50,14,4.42441
51,13,4.01319
52,14,4.30233
53,14,4.56061
54,14,4.38733
55,15,4.22594
56,16,4.63275
57,16,4.64962
58,16,4.80604
59,16,4.75398
60,18,4.91158
61,17,5.03266
62,17,5.02712
63,16,5.23064


==> data/output-16.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
3,75,103219200,16
4,37,50921472,16
5,26,43450368,16
6,22,36765696,16
7,20,33423360,16
8,19,31752192,16
9,19,74711040,16
10,19,74711040,16
11,19,74711040,16
12,20,78643200,16
13,20,78643200,16
14,21,82575360,16
15,22,86507520,16


==> data/output-32.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
5,223,372670464,32
6,124,207224832,32
7,84,140378112,32
8,64,106954752,32
9,53,208404480,32
10,47,184811520,32
11,43,169082880,32
12,40,157286400,32
13,38,149422080,32
14,37,145489920,32
15,36,141557760,32
16,36,141557760,32
17,35,158269440,32
18,35,158269440,32
19,36,162791424,32
20,36,162791424,32
21,36,162791424,32
22,37,167313408,32
23,37,167313408,32
24,38,171835392,32
25,38,171835392,32
26,39,176357376,32
27,40,180879360,32


==> data/output-48.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
6,769,1285128192,48
7,395,660111360,48
8,245,409436160,48
9,172,676331520,48
10,131,515112960,48
11,107,420741120,48
12,91,357826560,48
13,80,314572800,48
14,72,283115520,48
15,67,263454720,48
16,63,247726080,48
17,60,271319040,48
18,57,257753088,48
19,56,253231104,48
20,54,244187136,48
21,53,239665152,48
22,53,239665152,48
23,52,235143168,48
24,52,235143168,48
25,52,235143168,48
26,52,235143168,48
27,52,235143168,48
28,52,235143168,48
29,52,235143168,48
30,53,239665152,48
31,53,239665152,48
32,53,239665152,48
33,54,276037632,48
34,54,276037632,48
35,55,281149440,48


==> data/output-64.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
7,1914,3198615552,64
8,968,1617690624,64
9,578,2272788480,64
10,387,1521745920,64
11,283,1112801280,64
12,219,861143040,64
13,178,699924480,64
14,151,593756160,64
15,131,515112960,64
16,117,460062720,64
17,106,479330304,64
18,98,443154432,64
19,92,416022528,64
20,87,393412608,64
21,83,375324672,64
22,79,357236736,64
23,77,348192768,64
24,75,339148800,64
25,73,330104832,64
26,72,325582848,64
27,71,321060864,64
28,70,316538880,64
29,69,312016896,64
30,69,312016896,64
31,68,307494912,64
32,68,307494912,64
33,68,347602944,64
34,68,347602944,64
35,68,347602944,64


==> data/output-bt=16-b=4096.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
3,75,103219200,16
4,37,50921472,16
5,26,43450368,16
6,22,36765696,16
7,20,33423360,16
8,19,31752192,16
9,19,74711040,16
10,19,74711040,16
11,19,74711040,16
12,20,78643200,16
13,20,78643200,16
14,21,82575360,16
15,22,86507520,16


==> data/output-bt=16-b=8192.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
3,75,103219200,16
4,37,50921472,16
5,26,43450368,16
6,22,36765696,16
7,20,33423360,16
8,19,31752192,16
9,19,74711040,16
10,19,74711040,16
11,19,74711040,16
12,20,78643200,16
13,20,78643200,16
14,21,82575360,16
15,22,86507520,16


==> data/output-bt=32-b=4096.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
5,223,372670464,32
6,124,207224832,32
7,84,140378112,32
8,64,106954752,32
9,53,208404480,32
10,47,184811520,32
11,43,169082880,32
12,40,157286400,32
13,38,149422080,32
14,37,145489920,32
15,36,141557760,32
16,36,141557760,32
17,35,158269440,32
18,35,158269440,32
19,36,162791424,32
20,36,162791424,32
21,36,162791424,32
22,37,167313408,32
23,37,167313408,32
24,38,171835392,32
25,38,171835392,32
26,39,176357376,32
27,40,180879360,32


==> data/output-bt=32-b=8192.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
5,223,372670464,32
6,124,207224832,32
7,84,140378112,32
8,64,106954752,32
9,53,208404480,32
10,47,184811520,32
11,43,169082880,32
12,40,157286400,32
13,38,149422080,32
14,37,145489920,32
15,36,141557760,32
16,36,141557760,32
17,35,158269440,32
18,35,158269440,32
19,36,162791424,32
20,36,162791424,32
21,36,162791424,32
22,37,167313408,32
23,37,167313408,32
24,38,171835392,32
25,38,171835392,32
26,39,176357376,32
27,40,180879360,32


==> data/output-bt=48-b=4096.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
6,769,1285128192,48
7,395,660111360,48
8,245,409436160,48
9,172,676331520,48
10,131,515112960,48
11,107,420741120,48
12,91,357826560,48
13,80,314572800,48
14,72,283115520,48
15,67,263454720,48
16,63,247726080,48
17,60,271319040,48
18,57,257753088,48
19,56,253231104,48
20,54,244187136,48
21,53,239665152,48
22,53,239665152,48
23,52,235143168,48
24,52,235143168,48
25,52,235143168,48
26,52,235143168,48
27,52,235143168,48
28,52,235143168,48
29,52,235143168,48
30,53,239665152,48
31,53,239665152,48
32,53,239665152,48
33,54,276037632,48
34,54,276037632,48
35,55,281149440,48


==> data/output-bt=48-b=8192.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
6,769,1285128192,48
7,395,660111360,48
8,245,409436160,48
9,172,676331520,48
10,131,515112960,48
11,107,420741120,48
12,91,357826560,48
13,80,314572800,48
14,72,283115520,48
15,67,263454720,48
16,63,247726080,48
17,60,271319040,48
18,57,257753088,48
19,56,253231104,48
20,54,244187136,48
21,53,239665152,48
22,53,239665152,48
23,52,235143168,48
24,52,235143168,48
25,52,235143168,48
26,52,235143168,48
27,52,235143168,48
28,52,235143168,48
29,52,235143168,48
30,53,239665152,48
31,53,239665152,48
32,53,239665152,48
33,54,276037632,48
34,54,276037632,48
35,55,281149440,48


==> data/output-bt=64-b=4096.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
7,1914,3198615552,64
8,968,1617690624,64
9,578,2272788480,64
10,387,1521745920,64
11,283,1112801280,64
12,219,861143040,64
13,178,699924480,64
14,151,593756160,64
15,131,515112960,64
16,117,460062720,64
17,106,479330304,64
18,98,443154432,64
19,92,416022528,64
20,87,393412608,64
21,83,375324672,64
22,79,357236736,64
23,77,348192768,64
24,75,339148800,64
25,73,330104832,64
26,72,325582848,64
27,71,321060864,64
28,70,316538880,64
29,69,312016896,64
30,69,312016896,64
31,68,307494912,64
32,68,307494912,64
33,68,347602944,64
34,68,347602944,64
35,68,347602944,64


==> data/output-bt=64-b=8192.csv <==
HammingWeight,CodeLength,CodeLengthWeight,OptLength
7,1914,3198615552,64
8,968,1617690624,64
9,578,2272788480,64
10,387,1521745920,64
11,283,1112801280,64
12,219,861143040,64
13,178,699924480,64
14,151,593756160,64
15,131,515112960,64
16,117,460062720,64
17,106,479330304,64
18,98,443154432,64
19,92,416022528,64
20,87,393412608,64
21,83,375324672,64
22,79,357236736,64
23,77,348192768,64
24,75,339148800,64
25,73,330104832,64
26,72,325582848,64
27,71,321060864,64
28,70,316538880,64
29,69,312016896,64
30,69,312016896,64
31,68,307494912,64
32,68,307494912,64
33,68,347602944,64
34,68,347602944,64
35,68,347602944,64


==> data/output-comp-bt=16-b=4096.csv <==
hw,cl,runtime,comm
3,75,48,10.6904296875
4,37,42,5.2744140625
5,26,51,4.9541015625
6,22,60,4.19140625
7,20,68,3.814453125
8,19,79,3.62109375
9,19,258,8.7666015625
10,19,281,8.7666015625


==> data/output-comp-bt=32-b=4096.csv <==
hw,cl,runtime,comm
3,2955,1366,421.275390625
4,569,287,81.107421875
5,223,171,42.541015625
6,124,126,23.6376953125
7,84,114,16.0048828125
8,64,114,12.203125
9,53,309,24.453125
10,47,327,21.6904296875


==> data/output-comp-bt=48-b=4096.csv <==
hw,cl,runtime,comm
5,2024,1198,385.890625
6,769,515,146.638671875
7,395,316,75.3037109375
8,245,237,46.6982421875
9,172,494,79.3603515625
10,131,473,60.4462890625
11,107,467,49.369140625
12,91,476,41.986328125
13,80,487,36.9140625
14,72,509,33.2216796875
15,67,519,30.9130859375
16,63,545,29.0673828125
17,60,685,32.9423828125


==> data/tradeoff-16-filtered.csv <==
hw,cl,runtime,comm
3,75,49,10.6923828125
4,37,42,5.275390625
5,26,51,4.9560546875
6,22,59,4.1943359375
7,20,69,3.80859375
8,19,77,3.6201171875
9,19,258,8.7666015625


==> data/tradeoff-20-filtered.csv <==
hw,cl,runtime,comm
3,186,100,26.5205078125
4,73,57,10.408203125
5,44,65,8.3916015625
6,33,65,6.291015625
7,28,75,5.337890625
8,25,81,4.767578125
9,24,263,11.072265625
10,23,287,10.61328125


==> data/tradeoff-24-filtered.csv <==
hw,cl,runtime,comm
4,144,91,20.5263671875
5,75,83,14.291015625
6,51,81,9.72265625
7,40,82,7.6171875
8,34,88,6.484375
9,31,275,14.302734375
10,29,299,13.3798828125


==> data/tradeoff-32.csv <==
hw,cl,runtime,comm
3,148,98,21.16
4,62,58,8.83
5,39,67,7.43
6,30,73,5.70
7,26,82,4.95
8,24,94,4.57
9,23,302,10.60


==> data/tradeoff-48.csv <==
hw,cl,runtime,comm
7,395,316,75.3037109375
8,245,237,46.6982421875
9,172,494,79.3603515625
10,131,473,60.4462890625
11,107,467,49.369140625
12,91,476,41.986328125
13,80,487,36.9140625
14,72,509,33.2216796875
15,67,519,30.9130859375
16,63,545,29.0673828125
17,60,685,32.9423828125

